Serial Scammers and Attack of the Clones: How Scammers Coordinate Multiple Rug Pulls on Decentralized Exchanges

We explored the ubiquitous phenomenon of serial scammers, each of whom deployed dozens to thousands of addresses to conduct a series of similar Rug Pulls on popular decentralized exchanges. We first constructed two datasets of around 384,000 scammer addresses behind all one-day Simple Rug Pulls on Uniswap (Ethereum) and Pancakeswap (BSC), and identified distinctive scam patterns including star, chain, and major (scam-funding) flow. These patterns, which collectively cover about $40\%$ of all scammer addresses in our datasets, reveal typical ways scammers run multiple Rug Pulls and organize the money flow among different addresses. We then studied the more general concept of scam cluster, which comprises scammer addresses linked together via direct ETH/BNB transfers or behind the same scam pools. We found that scam token contracts are highly similar within each cluster (average similarities $>70\%$) and dissimilar across different clusters (average similarities $<30\%$), corroborating our view that each cluster belongs to the same scammer/scam organization. Lastly, we analyze the scam profit of individual scam pools and clusters, employing a novel cluster-aware profit formula that takes into account the important role of wash traders. The analysis shows that the existing formula inflates the profit by at least $32\%$ on Uniswap and $24\%$ on Pancakeswap.

==> Contract_similarity_and_contract_parsing.txt <==
Tokenization:
In order to compare the similarities between contracts we first compile the AST for a verified solidity file.
The AST contains nodes that each represent the smart contract itself and its various inherited contracts and 
libraries, their variables, functions and logic, which we parse into tokens to represent the contract and its
functionality.
In order to prevent changes to variable names from altering the comparisons between similar contracts we focus
on variable types and function definitions including function parameters and return types. Additionally, we
recognize that tokens must comply to ERC20 standards and will commonly include functionality that is identical
across all tokens. We identify and remove nodes that are expected to be present in some or all tokens but do
not impact functionality and are unlikely to be altered in scam tokens to ensure the portion of each contract
that is compared to another is safely limited to the most relevant components as to not inflate the similarity 
score due to required code present in most or all contracts as discussed below.
We also generisize similar variable types to to prevent minor changes that dont impact contract logic from also
altering the similarity score.

Common Contracts:
Token smart contracts are required to conform to specific standards, such as ERC20, in order to to be called tokens
and implement adhere to specific interfaces to support their interactivity with other contracts, distributed exchanges
and different types of wallets. This is typically achieved by including the interface contract code within the 
smart contract and inheriting from it. As we can assume most, if not all, smart contracts will include this code
we identify and remove it before comparing similarities to obtain a more accurate comparison. This code is typically
taken from a third party such as OpenZeppelin or token standard lists such as ethereum documentation or Ethereum 
Improvement Proposals documentation. https://eips.ethereum.org/all
Common interfaces found across token smart contracts include:
- IERC20
- IBEP20
- IERC165
- IERC20Metadata

Other EIPs extend basic functionality through interfaces and libraries to more consistently handle data types such as
addresses, arrays and strings. Others better handle math operations to prevent integer over/underflow or implement 
alternative data structures for making data structures effeciently interable such as mappings. 
Companies such as OpenZeppelin implement and maintain open source libraries for these libraries and interfaces whilst
updating them to address security issues, increase gas efficiency and maintain consistency. 
The SafeMath library is an example of this, addressing integer under/overflows which were not prevented in earlier 
solidity compiler versions and this library is present in a large percentage of token smart contracts today.
Others include:
- SafeMath
- Math
- EnumerableSet
- Address
- Context
- Counters
- Strings
- Ownable

OpenZeppelin also provide template contracts that provide all basic functionality for common token types and even
specific extended functionality such as minting. These templates also include aforementioned libraries and while
not present across all contracts, they are present in many and can be safely removed from our nodes.

The DEXs these tokens liquidity pools are deployed on also contain a suite of deployed smart contracts to allow trading
on their platforms. These contracts implement their own interfaces and are typically similar to each other but commonly
included in token smart contracts to allow the token to interact with their infrastructure for tokens that interact or
monitor their liquidity to perform some form of automation. Contracts such as these may include the following interfacts
that can be safely removed from our nodes alongside external token contracts that are commonly used as pairs in liquidity pools.
- IUniswapV2Factory
- IUniswapV2Router02
- IDexRouter
- IWETH

Proxy based smart contracts also implement several contracts and interfaces we can safely exclude.
- Initializable
- UUPSUpgradeable
- TransparentUpgradeableProxy



Common Functions:
As token contracts implement specific interfaces there are many functions that are common across most tokens that
do not impact the functionality of the token itself and are not modified from malicious purposes or extend functionality
that is not within our scope and can be safely ignored.
- approve
- decimals
- _decimals
- name
- symbol
- decimals
- owner
- totalSupply

Event definitions are also ignored as they do not alter token functionality.


Data Structures:
After nodes are removed we proceed to clean up data types as the AST can contain data such as address locations, leading numbers, 
storage types, access modifiers and additional information we dont require in the string definition of a variable.
Several data types that we parse from the AST are similar to each other, such as bytes and integer types. We generalise these
types and rename them to the identifier number.

